Deciding $\omega$-Regular Properties on Linear Recurrence Sequences

We consider the problem of deciding $\omega$-regular properties on infinite traces produced by linear loops. Here we think of a given loop as producing a single infinite trace that encodes information about the signs of program variables at each time step. Formally, our main result is a procedure that inputs a prefix-independent $\omega$-regular property and a sequence of numbers satisfying a linear recurrence, and determines whether the sign description of the sequence (obtained by replacing each positive entry with "$+$", each negative entry with "$-$", and each zero entry with "$0$") satisfies the given property. Our procedure requires that the recurrence be simple, \ie, that the update matrix of the underlying loop be diagonalisable. This assumption is instrumental in proving our key technical lemma: namely that the sign description of a simple linear recurrence sequence is almost periodic in the sense of Muchnik, Sem\"enov, and Ushakov. To complement this lemma, we give an example of a linear recurrence sequence whose sign description fails to be almost periodic. Generalising from sign descriptions, we also consider the verification of properties involving semi-algebraic predicates on program variables.

==> rebuttal.txt <==
We thank the referees for their careful reading and their constructive comments. 

The main criticism, shared by the referees, is that the we have not spent sufficient effort to motivate the paper so as to appeal to the general POPL community. We completely agree. However, we believe that this can be remedied without too much difficulty. We were overly focused on the presentation of the core of the paper to the neglect of a more thorough introduction. Linear recurrence sequences are an equivalent description of the ongoing behaviours of loops with linear updates. Since the latter are a commonplace type of program (either as an actual code fragment, or an abstraction thereof), we believe that the verification of their properties is of interest to the POPL community. Furthermore, the results from number theory that we have applied are useful in other contexts in verification, and a worthwhile addition to the program analysis arsenal. 


To Referee A:

We agree that we have not clarified sufficiently the equivalence between the programs of restricted form and linear recurrence sequences. We will explain this better in the final version. As we have stated above, we believe that the verification of such programs falls within the scope and interest of POPL, if for nothing else, at least by the ubiquity of such programs. 

> I cannot yet see how this contributions can lead to some application or help to understand programs.

To clarify this we will enhance the example that is given in the introduction, and give further explanations.

To see how our result contributes to applications that help understand programs, consider for example, the following program: an infinite loop while(1) { ... } where in the body only linear updates of the variables x_1, ..., x_n are done. That is, we can have assignments of the type x_i = a_1 x_1 + ... + a_n x_n, where the a_i are rational constants. Suppose that in the body of the loop we have if(P(x_1,...,x_n)>0){ y++; }, where P is a polynomial (e.g. x_2^3 - 5x_1^2). Is the variable y bounded? Our procedure can be used to answer this question, under the relatively weak assumption that the update matrix is diagonalizable. In fact the procedure can be used to answer much more complicated queries of this type: any monadic-second order query over such predicates. 


To Referee B:

Thank you for the comments, we agree with all of them, and we will fill the gaps in the final version.

>  What is the argument that the function f (page 10, lin 474) has R^p as the codomain? 

Thank you for pointing this out. You are indeed correct and we have to add this argument, which is as roughly as follows. The reason why the codomain is real is because certain pairs of numbers are complex conjugates of each other. As being a complex conjugate is a multiplicative relation (a^2 b^{-2}=1), the same pairs of numbers in T_\lambda are again complex conjugates. We will add this argument in the final version. 

To Referee D :

A propos the complexity, our procedure uses Tarski's algorithm as a subroutine, which runs in 2EXPTIME, unfortunately we add (at least) another exponential in our procedure. We do not know the exact running time, except that it depends on the bound given by the Kronecker's theorem that we apply. Finding effective versions of the latter seems to be an active area of research. We have left the search of lower complexity bounds as future work. 

It is not unusual for results of this type to have such high complexity (keep in mind that first order logic over infinite words is already non-elementary). However one should not be dissuaded by the high complexity, as the properties of the programs that are of interest are usually simple and their verification potentially tractable. We hope that our work can be a starting point for such future results. 

We will add a few remarks on the complexity in our final version. 


>  Certain points about the result of Semenov that is used are lost to me. You would need to have the almost periodic sequence translated into a predicate P(n). Is it sufficient for the result of Semenov that this predicate be computable as some kind of blackbox? 

Semenov's result has been used, more than anything, to motivate the definition of almost periodic sequences. We apply it as a black box in the proof of Theorem 1.1, when the linear recurrence sequence is fixed, but it is not necessary. We had hoped to use Semenov's theorem, but the fact that for sign descriptions we could analyse the asymptotic properties but not the finite prefix made it impossible. Consequently we had to develop the tools of Section 5. 

> In the last section, it is easy to see that the sum and product of linear recurrence sequences are linear. Is it also the case that the sum or product of simple linear recurrences will also be simple?

Thank you for pointing this out. The same question was asked by Referee B. Indeed the product and addition of two simple recurrences is again simple. To see this, put the recurrence sequences in the exponential polynomial form and add/multiply them. The result follows from the fact that algebraic numbers form a ring. We will add this to the final version of the paper. 

